SURE-EVAL: A Systematic and Unified Agentic Framework for Reproducible Evaluation

Audio and speech models are released rapidly, but reported scores often conflate model capability with deployment and evaluation choices. The same checkpoint can produce different predictions under different runtimes, hardware, decoding settings, or fallback policies. Even fixed predictions can receive different scores under different normalization and metric implementations. Existing speech benchmarks standardize selected datasets or scoring procedures, but rarely connect heterogeneous model onboarding, controlled inference, and versioned scoring in one executable workflow. We introduce SURE-EVAL, a Systematic and Unified Agentic framework for Reproducible Evaluation of audio and speech systems. A Tool Agent Workflow converts model releases into isolated, verified callable tools. A Main Agent Workflow commits task-specific inference and scoring protocols, then delegates all score-bearing operations to versioned deterministic programs. Each result retains its runtime, protocol, pipeline nodes, predictions, and audit artifacts. Across 18 public releases covering automatic speech recognition, text-to-speech, voice conversion, speaker diarization, speaker-attributed recognition, and multi-task audio understanding, a Codex-only baseline completes 12 models in one shot, while the same agent with the SURE-EVAL Tool Agent Workflow completes all 18. We also conduct unified evaluations over seven ASR test conditions and two TTS subsets. A protocol analysis of three TTS systems finds absolute differences of 0.02-0.52 points between paper-reported and unified results, with the direction varying by model and language. These results show that reproducible evaluation requires controlling both model execution and output scoring.

==> BUILD.txt <==
Build from this directory. Verified using Tectonic 0.17.0: tectonic main.tex
The PDF was compiled directly from the supplied LaTeX source. A clean build without auxiliary files reproduced all 18 pages identically in text and rendering.
Pages 1-15: article, acknowledgments and disclosure. Pages 16-18: references.
Latin Modern is explicitly specified; LNCS font sizes and page dimensions are retained.


==> README.txt <==
SURE-EVAL Camera Ready draft

Main manuscript content, author order, affiliations, equal-contribution and internship notes, and acknowledgments follow SURE-EVAL_author_preview_v6.pdf. The corresponding author is now Kai Yu (Shanghai Jiao Tong University), kai.yu@sjtu.edu.cn, marked with a double dagger.
main.pdf was compiled from main.tex with the supplied assets and bibliography. It contains 19 pages; it is not a byte-identical copy of the earlier 18-page PDF preview because it uses natural LNCS pagination.
Compile using latexmk -pdf main.tex or pdfLaTeX, BibTeX, pdfLaTeX twice.
Disclosure of Interests still requires author confirmation before submission. Confirm any conference-specific page limit.


==> alt_text.txt <==
Alternative text for production

Figure 1 (motivation.pdf)
Two panels illustrate why nominally identical speech evaluation tasks can produce different scores. The onboarding panel shows one checkpoint deployed with different runtime and fallback settings, leading to different predictions and word error rates. The scoring panel shows fixed predictions processed by different scoring conventions, again yielding different results. Comparable scores require jointly specified onboarding, inference, normalization and metric evaluation.

Figure 2 (overview.pdf)
Four-layer SURE-EVAL architecture. User requests and upstream evidence enter an agentic control layer. The Main Agent Workflow classifies the request and resolves tool readiness, calling the Tool Agent Workflow when adaptation and validation are needed. A verified tool and committed evaluation plan cross the protocol boundary into deterministic preparation, prediction, validation and scoring. Outputs combine an evaluation claim with run records, logs, artifacts and provenance.

Figure 3 (memory_context.pdf)
Two panels describe context routing and memory discipline. Context routing discovers evidence from repositories, checkpoints, documentation, community sources and local signals, filters it for relevance, reliability, freshness and complementarity, and assembles a minimal context with provenance. Memory is divided into system memory, model profiles, working memory, execution memory and an artifact index. Budget, recency, relevance, compaction and eviction policies maintain bounded memory, with role-specific views for planner, implementer, validator and reporter.

Figure 4 (main_agent_workflow.pdf)
The Main Agent receives a goal, target, constraints and evidence, clarifies the request, and routes by tool readiness. It selects a verified tool or hands off to the Tool Agent, then commits dataset scope, script route and run surface. A bounded smoke test checks readiness before execution. Failed checks route to a blocked state, replanning or handoff; successful runs proceed to assessment and a run report, with human review points.

Figure 5 (protocol_governed_fair_evaluation.pdf)
Two coordinated protocols produce a comparable ASR report. The inference protocol fixes soft constraints such as temperature, beam size, retries and fallback, and hard constraints such as device, precision and quantization, to produce committed ASR output. The scoring protocol converts, normalizes, scores and aggregates predictions through registered deterministic nodes. The resulting report combines the score, protocol and evidence.

